Skeletal Program Enumeration for Rigorous Compiler Testing

A program can be viewed as a syntactic structure P (syntactic skeleton) parameterized by a collection of the identifiers V (variable names). This paper introduces the skeletal program enumeration (SPE) problem: Given a fixed syntactic skeleton P and a set of variables V , enumerate a set of programs P exhibiting all possible variable usage patterns within P. It proposes an effective realization of SPE for systematic, rigorous compiler testing by leveraging three important observations: (1) Programs with different variable usage patterns exhibit diverse control- and data-dependence information, and help exploit different compiler optimizations and stress-test compilers; (2) most real compiler bugs were revealed by small tests (i.e., small-sized P) --- this "small-scope" observation opens up SPE for practical compiler validation; and (3) SPE is exhaustive w.r.t. a given syntactic skeleton and variable set, and thus can offer a level of guarantee that is absent from all existing compiler testing techniques. The key challenge of SPE is how to eliminate the enormous amount of equivalent programs w.r.t. $\alpha$-conversion. Our main technical contribution is a novel algorithm for computing the canonical (and smallest) set of all non-$\alpha$-equivalent programs. We have realized our SPE technique and evaluated it using syntactic skeletons derived from GCC's testsuite. Our evaluation results on testing GCC and Clang are extremely promising. In less than six months, our approach has led to 217 confirmed bug reports, 104 of which have already been fixed, and the majority are long latent bugs despite the extensive prior efforts of automatically testing both compilers (e.g., Csmith and EMI). The results also show that our algorithm for enumerating non-$\alpha$-equivalent programs provides six orders of magnitude reduction, enabling processing the GCC test-suite in under a month.

==> data/processed-num-of-variants-table.txt <==
1E+0-1E+1	0.290621675027	0.457364341085
1E+1-1E+2	0.261589907281	0.196230430157
1E+2-1E+3	0.133454932361	0.12053503572
1E+3-1E+4	0.0890712874297	0.0743274053808
1E+4-1E+5	0.06292749658	0.0595835233318
1E+5-1E+6	0.0413436692506	0.0367837057304
1E+6-1E+7	0.0367837057304	0.0221918224654
1E+7-1E+8	0.0265997872017	0.00972792217662
1E+8-1E+9	0.015959872321	0.0062319501444
1E+9-1E+10	0.00972792217662	0.00547195622435
1E+10-1E+200	0.031919744642	0.0115519075847

==> data/processed-size-improvement-by-reduction.txt <==
1E+0-1E+1	0.021377672209
1E+1-1E+2	0.554308076713
1E+2-1E+3	0.517713968833
1E+3-1E+4	0.519234869134
1E+4-1E+5	0.508550138877
1E+5-1E+6	0.453644852143
1E+6-1E+7	0.658250748993
1E+7-1E+8	0.788113290649
1E+8-1E+9	0.773814758712
1E+9-1E+10	0.700005233054
1E+10-1E+200	1.0

==> data/raw-num-of-variants-after-reduction.txt <==
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
11
12
12
12
12
12
12
12
12
12
12
12
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
17
17
17
17
18
18
19
19
19
19
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
21
21
21
21
21
21
24
24
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
33
33
36
36
40
40
40
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
42
42
42
42
42
45
48
49
50
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
56
56
56
56
56
60
60
63
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
67
69
69
69
70
70
70
75
75
75
75
80
80
80
80
80
80
80
80
82
82
82
82
82
82
87
87
88
88
88
92
92
96
96
96
96
100
100
100
100
100
102
104
104
105
105
106
106
106
112
112
112
112
112
112
112
112
112
112
116
120
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
123
123
126
126
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
140
140
140
144
144
144
144
144
144
147
155
157
157
160
160
160
164
164
180
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
190
191
196
196
196
202
202
202
202
202
202
202
202
202
202
202
203
203
203
203
203
203
204
204
204
205
206
206
207
207
209
213
216
238
238
240
240
240
240
240
244
244
244
244
244
244
250
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
260
260
260
260
263
285
320
328
328
328
328
328
328
328
328
336
336
360
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
374
374
374
374
380
425
425
425
450
455
455
459
488
488
488
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
512
521
521
574
574
610
610
610
610
610
610
610
625
625
625
633
701
701
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
729
729
730
730
730
730
730
732
732
748
748
765
780
780
780
780
836
836
855
855
855
855
855
855
855
855
876
876
876
876
879
900
941
941
976
976
1015
1015
1015
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1094
1131
1148
1156
1156
1218
1218
1220
1296
1296
1324
1362
1430
1430
1460
1460
1460
1511
1536
1568
1568
1681
1708
1708
1710
1710
1754
1825
1825
1825
1825
1830
1830
1830
1882
1920
1952
1952
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2048
2061
2145
2145
2145
2145
2145
2188
2188
2188
2188
2188
2188
2188
2188
2188
2188
2188
2188
2601
2601
2602
2602
2602
2602
2602
2602
2618
2618
2624
2624
2624
2700
2700
2704
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2795
2920
2920
2920
2920
2940
2992
3072
3120
3125
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3281
3282
3282
3328
3420
3584
3584
3845
3845
3845
3845
3845
3845
3845
3845
3845
3845
3845
3845
3845
3904
3904
3904
3904
3904
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4111
4111
4111
4111
4139
4139
4139
4140
4140
4140
4140
4140
4140
4140
4140
4140
4140
4141
4141
4143
4143
4143
4143
4376
4376
4376
4395
4395
5075
5590
5590
5590
5720
5984
6396
6562
6562
6562
6562
6562
6562
6562
6562
6562
6562
6562
6840
7744
7744
7808
7808
7808
7960
8155
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8192
8362
8752
9000
9184
9537
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9842
9843
10000
10000
10496
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11051
11180
11180
11180
11700
13124
13312
13312
14884
14884
14884
14884
14884
14884
14884
14884
14884
14884
14884
14965
15316
15380
15380
15616
15616
15625
15625
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
17504
17504
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
18002
20616
20616
20648
20648
20648
20648
20648
20648
20648
20648
20648
20648
20648
20992
20992
20992
20992
21110
21110
21110
21146
21147
21147
21147
21147
22102
22102
23360
23360
23360
23936
24576
24808
26600
28800
28800
29032
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
29525
30632
30632
30720
31931
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
32768
33021
33540
33540
34969
35008
35008
36004
38416
38416
41895
41895
42292
43680
43680
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
43947
44204
44530
44530
44530
44589
44589
44854
44854
44854
45907
45907
45934
45934
46656
48024
48024
49210
49210
52496
52496
52496
52496
61520
61520
62100
62100
62464
62464
62464
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
68224
68921
68921
68921
68921
70016
70016
70016
70016
70016
70016
70016
72008
78736
78736
78736
78736
82464
82464
85823
85823
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
86472
87894
87894
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
88574
91520
98420
101504
103823
104992
104992
108016
108262
108864
108864
109299
109299
115179
115179
115974
116037
118080
119072
124928
124928
129600
129600
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
131072
133009
133225
133225
133225
133225
133225
133225
140032
161504
163840
163840
175275
175275
175275
175275
175275
175275
175275
175275
175788
177536
178120
178528
196095
196095
218598
243380
246080
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
265721
280064
280064
280064
280064
280064
288032
290840
295207
314944
314944
314944
314944
320478
350550
350550
351576
353047
353047
354296
354296
373760
390625
390625
390625
390625
390625
390625
390625
390625
399310
399310
413350
417792
419968
419968
422005
422005
422005
422005
422005
422005
422005
422005
437248
458380
512000
522665
522665
524288
524288
524288
524288
524288
524288
524288
531450
531450
550528
601492
601492
621000
640640
650401
665479
665479
665479
665479
678514
678514
678569
678569
678570
678570
678570
678570
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
700075
701100
701100
707264
715520
763215
763215
784108
789072
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
797162
806273
806273
806273
806273
806273
806273
806273
818312
820328
820328
836580
836580
874392
944800
957440
987957
987957
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1062884
1062884
1103220
1103220
1149679
1196836
1403425
1406304
1414528
1414528
1414528
1414528
1414528
1414528
1414528
1417184
1572864
1572864
1594324
1679872
1679872
1686528
1798800
1798800
1801827
1801827
1815848
1889600
1960448
2079475
2079475
2079475
2079475
2079475
2097152
2097152
2097152
2097152
2097152
2097152
2097152
2097152
2097152
2097152
2097152
2104960
2104960
2131600
2154944
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2391485
2654208
2661916
2661916
2676992
2676992
2767104
2798251
2798251
2798251
2798251
2798251
2798251
2798251
2798251
2804400
2806110
3057730
3154950
3154950
3293952
3396706
3396706
3403127
3403127
3403127
3403127
3403127
3403127
3403127
3564000
3602050
3602050
4194304
4194304
4194304
4194304
4194304
4194304
4194304
4428000
4480000
4480000
4538044
4538044
4783698
5039104
5039104
5039104
5039104
5101056
5857280
5857280
7340032
7620480
7812025
7812025
8388608
8388608
8388608
8388608
8388608
8388608
8489664
8503072
8743920
8785920
8785920
9765625
9765625
9765625
9765625
9765625
9765625
9765625
10000000
10764961
10764961
10806028
10806028
10806028
10806028
11193004
11193004
11201200
12089794
12192462
12283656
12283656
12451840
13447782
14880376
14880376
16411562
16411562
16777216
16777216
16777216
16777216
16777216
16777216
20156416
20156416
20960225
31342592
31457280
32300350
32329510
32329510
33554432
33554432
39267008
44540480
44772016
44772016
44772016
45382680
48627125
49100165
49100165
59257104
59257104
64162620
67108864
67108864
67108864
67108864
67108864
67108864
67108864
67108864
84883928
84883928
85245010
85245010
86119688
95745924
115001280
115001280
115001280
130873600
133086400
133086400
134217728
134217728
134217728
134217728
134217728
134217728
157072640
191365120
241689240
268435456
268435456
268435456
268435456
268435456
268435456
268435456
280806075
282734496
282734496
358176128
387420489
387420489
387420489
387420489
424673280
430047232
483737600
483737600
501481472
529208640
536870912
536870912
765624960
765624960
955602072
1064454048
1064454048
1073741824
1088393216
1088393216
1088393216
1088393216
1222830961
1222830961
1225560064
1475789056
1556668944
1664966416
1664966416
1772267648
1982920900
2176786432
2336223872
2594592000
2685458016
2685458016
2685458016
2685458016
2871705600
2871705600
3061841920
3061841920
3125606400
4294967296
5174994375
5174994375
6224272000
8589934592
8707145728
8707145728
9302360768
11839768528
16781410304
17179869184
22973644800
25356240000
36708548608
36708548608
36708548608
36708548608
36708548608
52242808832
62008443050
68719476736
68719476736
68719476736
70267766296
70267766296
70607649841
82618360775
83734729000
122705645625
179816362200
226322519040
247852284074
250000000000
250000000000
274877906944
274877906944
274877906944
274877906944
326333417536
330225942528
330225942528
330225942528
361792626064
549755813888
1030792151040
1030792151040
1068697546784
1127898677248
1127898677248
1190236364800
1413023993856
1413023993856
2097152000000
3297303959104
5729665643584
8499207010248
8499207010248
12089663946752
35184372088832
102852769873920
129746337890625
129746337890625
129746337890625
225468603170816
281474976710656
513210552810047
513210552810047
513210552810047
1.76239E+15
1.76239E+15
5.50706E+15
9.38282E+15
1.87619E+16
1.03031E+17
1.21574E+17
1.21574E+17
2.40E+20
2.76E+20
2.76E+20
7.04E+28
2.03E+43
7.94E+53
1.48E+79

==> data/raw-num-of-variants-before-reduction.txt <==
2
2
2
4
2
4
4
4
2
4
2
2
4
4
4
4
4
2
2
2
4
2
4
2
2
4
4
4
4
4
4
4
2
4
4
2
2
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
2
2
4
4
2
2
4
4
4
4
4
4
4
4
4
2
4
2
2
4
2
2
2
4
4
4
2
4
2
4
4
2
4
4
2
4
4
4
2
2
2
4
4
4
4
4
4
2
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
2
4
2
4
4
4
4
4
2
4
4
4
4
2
2
4
2
2
2
4
2
4
2
2
4
2
2
4
4
4
4
4
4
4
4
4
4
4
2
2
4
2
4
2
4
4
2
4
4
2
4
4
4
4
4
2
4
4
2
4
4
4
4
4
4
2
4
4
2
2
2
4
4
4
4
4
4
2
4
4
2
2
4
4
4
2
4
4
4
4
4
4
4
4
2
4
4
2
4
4
4
4
4
4
4
4
4
2
2
4
2
4
4
4
4
2
9
4
4
4
4
4
9
4
4
4
4
12
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
2
4
4
4
4
4
2
2
2
4
2
6
2
2
4
4
4
2
4
4
4
2
4
4
4
2
4
4
4
4
2
2
4
4
2
4
4
4
4
4
4
2
4
2
4
4
2
4
4
4
4
4
4
4
4
4
2
4
4
4
4
2
4
4
4
4
2
4
4
2
2
2
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
2
2
4
4
2
2
4
4
4
4
4
4
4
4
4
2
4
2
2
4
2
2
2
4
4
4
2
4
2
4
2
4
2
4
2
4
4
2
4
4
2
4
4
4
2
2
2
4
4
4
4
4
4
2
2
4
4
2
4
4
2
4
4
4
4
4
4
4
4
2
2
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
2
4
2
4
4
4
4
4
4
4
2
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
9
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
8
4
4
2
4
2
64
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
4
4
4
4
2
2
4
4
4
4
4
4
4
4
4
2
4
4
4
4
2
4
4
4
2
4
2
4
2
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
4
4
4
4
4
4
4
4
2
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
2
2
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
2
4
4
4
4
4
4
4
4
2
4
4
4
4
2
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
2
2
4
2
4
2
4
4
4
2
4
4
4
4
4
4
2
4
4
4
4
4
4
4
2
2
4
4
4
4
2
2
4
2
4
2
2
4
2
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
2
4
4
2
4
4
4
4
2
4
2
4
4
4
4
4
2
2
2
2
4
2
4
2
4
4
4
4
4
4
4
4
4
4
2
4
4
2
4
2
2
2
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
2
4
2
4
4
4
4
2
4
4
2
2
4
4
2
4
2
4
4
2
4
2
4
4
4
4
4
4
4
2
4
2
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
2
2
4
4
4
4
4
4
2
4
2
4
4
4
2
2
4
2
4
4
2
4
2
4
4
4
2
4
2
2
2
2
2
2
2
4
4
4
4
4
2
4
4
4
4
4
2
4
2
4
2
4
4
2
4
2
2
4
4
4
4
4
4
4
2
4
4
4
2
2
2
2
4
4
2
4
2
2
4
4
4
4
4
2
4
2
2
2
4
2
4
4
4
2
4
4
4
4
4
2
4
4
4
4
2
4
4
4
2
4
4
4
2
4
4
4
4
4
4
2
2
4
4
4
4
4
4
4
4
4
4
4
4
2
4
2
2
4
2
4
2
4
4
4
4
2
2
4
2
2
2
4
4
2
4
4
4
4
4
4
2
2
2
4
4
4
4
4
4
4
4
2
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
2
4
4
2
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
4
4
4
4
4
4
4
2
4
4
2
4
4
2
2
4
4
4
2
2
4
4
4
4
4
4
4
4
4
2
4
2
4
4
4
4
4
4
4
4
4
2
2
4
2
4
4
2
4
4
4
4
2
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
2
4
2
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
9
4
4
4
4
4
4
4
4
2
4
4
4
2
4
4
4
2
4
4
4
4
4
2
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
4
4
4
4
9
9
9
9
9
9
3
9
9
3
3
3
3
9
9
9
3
9
3
9
9
9
9
3
3
9
9
9
3
9
3
3
9
9
9
9
9
9
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
8
8
8
8
4
8
8
4
8
8
8
18
8
4
8
8
8
8
8
8
8
8
8
8
8
4
8
8
8
16
8
8
16
8
8
8
8
8
8
8
4
32
8
16
8
8
8
8
8
8
8
8
8
8
16
8
8
8
8
8
16
8
8
8
8
8
8
8
8
16
8
8
8
16
8
8
8
16
8
8
16
8
16
16
16
8
8
16
8
8
8
8
8
8
8
4
4
4
4
16
8
8
16
4
8
8
8
8
16
4
16
16
8
8
8
16
8
16
8
16
8
4
8
8
8
4
8
8
4
8
8
8
8
8
8
8
8
4
18
8
8
4
8
8
8
4
8
8
8
8
8
8
8
8
8
8
8
8
16
8
4
8
8
8
1024
8
8
8
8
8
16
8
8
8
4
8
8
16
8
8
8
8
8
8
16
8
16
8
4
8
16
16
8
8
8
16
8
16
4
16
4
8
16
16
8
8
8
8
8
8
8
32
8
4
4
8
8
8
8
24
16
8
8
16
8
8
8
8
64
8
8
8
8
8
8
4
8
8
16
16
8
8
8
8
8
8
8
8
8
8
8
16
8
8
8
8
4
4
32
8
16
8
8
8
8
8
8
8
8
8
8
16
8
8
8
8
8
8
4
16
8
8
8
4
4
16
16
8
8
8
8
8
4
8
8
16
8
8
8
16
8
8
8
16
8
8
8
16
8
8
8
8
16
8
8
8
16
8
8
81
8
8
8
8
8
64
8
8
8
8
8
8
16
8
8
4
8
8
8
16
8
8
8
8
8
8
8
16
8
8
8
8
16
8
8
8
16
16
4
8
8
16
8
8
8
8
8
16
16
16
16
4
4
16
16
16
16
16
16
4
16
16
4
16
4
16
16
4
4
16
16
16
16
16
16
16
16
16
4
4
4
4
4
4
4
16
4
16
16
16
4
16
16
16
4
16
16
4
16
4
4
16
8
16
16
16
8
16
16
16
16
16
8
16
8
8
16
16
16
16
16
16
16
8
8
16
16
8
16
8
16
16
8
8
8
8
8
16
8
8
8
8
8
16
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
16
8
16
16
8
8
81
16
8
8
8
27
27
27
27
27
27
27
27
27
27
27
27
27
27
64
27
25
27
27
27
27
27
27
27
27
27
27
27
25
27
27
27
27
27
27
27
27
27
27
27
27
27
27
108
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
64
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
25
27
27
27
27
27
27
27
27
27
27
100
36
12
64
6
64
6
6
64
64
64
64
64
36
100
36
12
64
64
6
64
64
64
64
64
7
7
12
32
16
16
16
16
16
16
16
16
64
8
16
32
16
16
16
16
8
16
16
16
16
16
16
16
8
16
16
16
16
16
16
16
16
16
16
16
8
32
16
64
16
16
16
16
16
16
16
32
16
16
16
16
16
16
16
8
16
16
32
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
36
16
16
16
16
216
8
72
16
64
16
32
16
16
64
16
16
8
16
16
64
64
16
64
16
16
16
16
16
16
32
16
16
32
16
16
16
64
16
16
16
16
16
16
16
16
64
8
16
16
16
32
16
16
16
16
16
16
8
16
16
8
16
16
16
16
64
16
16
32
16
16
16
16
16
8
32
16
16
16
16
16
16
16
32
16
16
32
16
16
16
16
16
16
16
16
54
16
16
16
16
96
32
64
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
8
16
16
16
16
16
16
16
16
16
8
16
16
16
32
16
16
16
32
16
16
16
16
16
16
16
16
16
16
16
16
16
64
64
16
16
32
16
16
32
16
64
16
16
64
16
16
64
16
16
16
16
16
16
16
16
8
32
16
64
16
16
16
16
16
16
16
32
16
16
16
16
16
16
16
8
16
16
16
32
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
32
16
16
16
16
16
16
16
16
54
16
16
16
54
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
32
16
16
16
16
16
32
16
16
16
16
16
8
16
16
64
64
64
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
64
16
16
16
16
16
16
16
16
16
16
32
16
16
16
16
64
16
16
64
16
16
16
16
16
16
64
16
36
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
343
9
9
9
9
448
343
9
27
81
108
54
108
108
108
54
54
108
108
108
108
10
108
10
108
24
256
24
24
36
24
12
256
24
24
36
24
81
81
81
81
81
81
81
81
81
81
144
81
81
81
81
81
81
81
81
81
81
81
81
81
192
81
81
192
81
81
81
81
81
81
81
81
54
81
81
81
81
81
144
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
256
256
256
256
256
108
256
256
256
256
256
256
256
256
256
256
256
256
256
256
243
256
256
256
108
256
256
256
256
256
256
256
256
256
108
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
32
32
32
32
108
32
32
32
32
108
32
32
32
32
64
32
32
32
32
32
32
32
64
64
32
32
32
256
32
32
32
32
32
32
64
32
32
32
32
16
32
32
256
32
32
32
64
32
32
32
32
32
32
32
64
64
256
32
32
32
32
32
32
32
32
32
64
64
32
32
32
32
64
16
32
32
256
16
32
32
32
32
32
32
32
32
32
64
32
32
32
32
32
108
32
32
32
32
32
32
625
64
32
32
32
625
108
32
32
32
32
32
32
32
64
32
64
32
32
32
128
32
32
32
32
32
32
8
64
32
32
32
32
32
32
16
32
128
32
32
32
32
32
64
128
32
32
32
64
32
32
32
32
256
64
32
32
32
32
32
32
32
64
32
32
5184
32
32
32
32
32
256
256
32
32
16
32
256
32
32
32
16
16
32
32
64
32
32
32
32
32
64
32
32
32
32
16
32
32
256
32
32
32
64
32
32
32
32
32
32
32
32
64
64
256
32
32
32
32
32
32
32
32
64
64
32
32
32
32
162
32
32
72
32
16
32
32
32
32
32
32
32
128
128
32
64
16
32
32
32
32
32
32
32
64
64
256
64
64
32
32
64
32
32
32
32
32
32
32
32
32
64
256
256
256
256
64
256
256
256
256
64
64
256
32
256
32
32
16
32
32
64
32
32
64
64
32
64
32
144
1080
1296
144
2401
2401
4096
4096
4096
19
432
72
216
432
384
216
432
72
216
216
216
432
384
216
216
216
20
432
432
21
21
54
24000
21
21
96
256
256
256
96
96
256
256
256
48
729
729
729
729
729
729
729
729
729
729
729
27
729
324
324
324
324
162
324
324
324
28
28
324
324
162
324
324
324
1600
90
324
1024
1024
512
972
512
90
324
1024
1024
512
972
972
4320
64
64
64
64
64
64
64
64
64
64
64
64
64
64
128
64
64
128
64
64
64
128
64
64
64
64
64
64
64
64
64
128
64
128
64
64
64
64
64
165888
64
64
64
64
64
64
1536
64
128
64
64
64
64
64
64
64
64
128
64
128
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
256
64
64
128
64
64
64
64
64
64
64
64
64
64
64
64
64
64
128
64
64
64
64
64
64
64
64
64
64
64
64
576
64
64
324
64
64
64
64
64
64
64
64
128
64
64
64
64
64
64
64
128
64
64
64
128
64
64
64
64
64
64
64
64
64
128
64
128
64
64
64
64
64
165888
64
64
64
128
64
64
64
64
64
64
128
64
64
128
64
64
64
64
128
64
512
64
1024
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
256
64
1024
64
64
64
64
32
64
1296
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
72
72
4096
1152
432
432
432
243
243
243
243
243
243
243
243
243
243
243
243
2160
243
243
243
243
243
243
243
768
243
243
768
243
243
243
243
243
243
729
243
243
243
243
243
243
243
243
243
243
243
243
243
243
768
243
243
243
243
243
243
243
243
576
243
243
243
243
243
243
576
2160
243
243
81
243
243
243
243
243
243
768
243
243
768
243
243
768
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
294
729
243
243
294
45
288
324
2916
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
3125
3125
3125
3125
3125
3125
3125
10290
10290
3125
3125
3125
3125
3125
3125
3125
15625
3125
648
648
648
648
648
972
4096
324
256
128
4096
256
256
128
128
128
256
1458
2916
2916
128
128
128
128
4096
256
128
512
128
128
128
512
128
128
128
128
256
128
128
128
128
128
128
256
128
128
256
128
2500
256
128
128
128
128
972
972
128
128
128
128
512
128
128
4096
512
256
128
128
128
128
128
128
128
128
128
128
1458
128
128
128
256
256
128
256
128
128
256
128
128
128
128
128
128
128
128
256
512
128
128
256
128
1458
128
128
128
128
128
2916
2916
128
128
128
128
128
128
4096
256
128
512
128
128
128
512
128
128
128
128
128
256
128
128
128
4096
128
128
82944
128
128
128
128
256
4096
4096
128
4096
256
128
128
128
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
512
128
128
128
512
128
128
128
128
256
128
128
256
128
256
128
256
128
256
128
128
128
128
128
4096
128
128
128
128
128
128
1024
128
128
128
128
128
162
144
144
144
2187
2187
6561
6912
6912
6912
6912
3456
864
864
3456
864
864
6400
864
486
972
486
486
486
972
8748
8748
7744
7744
7744
216
216
40000
9216
576
40000
11664
11664
442368
11664
125000
2048
6250
10816
64000
64000
64
64
2916
864
1296
1296
1296
864
1296
1296
1296
1296
12544
13456
14400
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
486
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
3072
729
23328
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
256
256
256
256
256
256
256
256
256
256
256
512
256
1024
256
256
256
256
256
256
256
256
1024
256
256
256
256
256
256
256
256
256
256
256
1024
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
128
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
24000
256
256
256
256
512
256
1024
256
256
256
1024
256
256
256
512
256
256
512
256
8192
256
16384
16384
256
256
256
256
16384
256
256
256
512
256
256
512
256
256
16384
256
256
256
256
256
256
512
256
256
256
4374
4374
19600
32768
32768
32768
32768
32768
32768
324
648
1728
1728
1728
1728
1728
972
3888
180
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
10000
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
4096
256
1944
6561
6561
6561
38880
15625
15625
38880
15625
15625
15625
15625
15625
15625
15625
46656
46656
46656
46656
46656
46656
4096
4096
117649
6561
531441
531441
1000000
1000000
432
16777216
1728
10000
10000
8192
8192
8192
8192
8192
2916
2916
972
2916
2916
1458
78732
3265920
512
2048
512
512
1024
1024
1024
2048
3265920
1024
512
512
512
512
512
256
512
512
1024
1024
512
1024
512
512
512
4096
2048
1024
512
256
512
512
512
512
512
512
512
1024
512
512
512
1024
1024
256
512
512
512
1024
512
512
4096
512
98304
512
4096
512
4096
512
4096
512
512
1024
4096
512
1024
1024
2048
13122
13122
512
1024
512
512
512
512
512
256
512
512
512
512
1024
1024
512
4096
1024
512
512
512
512
1024
512
1024
512
512
512
8192
512
65536
65536
512
65536
256
256
2304
512
512
512
512
512
512
512
512
1024
1024
512
512
512
512
512
512
512
512
512
512
15625
15625
15625
15625
2304
2916
60466176
41472
3888
3888
3888
41472
3888
3888
7776
381024
381024
262144
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
2187
16384
36864
16384
36864
380
864
864
864
262144
972
972
82944
5832
5832
2916
1024
1024
1024
1024
1024
1024
2048
1024
1024
1024
1024
4096
4096
1024
1024
4096
8192
8192
8192
1024
39366
1024
262144
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
2048
1024
1024
1024
2048
1024
1024
1024
1024
1024
1024
1024
1024
64
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
1024
262144
1024
2048
2048
1024
1024
1024
1024
4096
4096
1024
2048
2048
1024
1024
2048
4096
1024
1024
1024
4096
1024
2187
2187
19683
19683
19683
19683
19683
19683
19683
19683
19683
531441
531441
531441
4374
131072
131072
16384
16384
16384
16384
16384
16384
16384
16384
4096
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
16384
9216
16384
16384
16384
30375
30375
8748
8748
8748
8748
8748
26244
26244
16384
32768
262144
800000
800000
800000
800000
6912
6912
78125
78125
78125
78125
78125
78125
78125
78125
279936
279936
279936
279936
22394880
6912
32000
32000
11664
11664
1259712
1259712
1259712
2048
4096
1048576
4096
2048
8192
2048
2048
4096
2048
2048
2048
4096
2048
2048
4096
65536
4096
4096
2048
2048
2048
2048
2048
4096
1048576
4096
2048
8192
2048
4096
2048
4096
2048
2048
2048
4096
6561
6561
49152
6561
6561
6561
6561
6561
6561
6561
6561
6561
36864
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
15552
6561
49152
6561
49152
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
19683
6561
6561
6561
6561
6561
6561
6561
6561
6561
6561
6912
177147
13436928
13436928
1679616
1679616
78732
7776
7776
196608
103680
65536
65536
34992
34992
34992
5832
9216
104976
104976
59049
59049
59049
157464
157464
1207269217792
59049
13122
59049
13122
186624
186624
186624
7776
131072
23328
23328
16384
8192
4096
8192
4096
4096
4096
4096
8192
4096
16384
4096
4096
16384
4096
4096
8192
4096
4096
4096
4096
4096
4096
8192
4096
4096
4096
8192
4096
4096
4096
4096
4096
4096
4096
8192
4096
6291456
4096
8192
4096
4096
8192
4096
4096
4096
4096
4096
4096
16777216
16384
4096
4096
4096
4096
8192
4096
4374
450000
49152
450000
49152
49152
26244
26244
26244
26244
13122
13122
8748
26244
26244
26244
26244
26244
1048576
1048576
390625
390625
390625
390625
390625
390625
339738624
331776
62208
31104
31104
729000
729000
9765625
65536
65536
65536
65536
98304
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
200000
65536
65536
98304
65536
65536
65536
65536
65536
65536
65536
65536
69984
69984
34992
34992
1679616
131072
36864
240000
14348907
19683
19683
19683
59049
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
82944
19683
19683
19683
59049
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
19683
59049
59049
156250000
625000
5308416
5308416
1166400
390625
390625
390625
1166400
390625
390625
390625
390625
390625
390625
390625
390625
46656
46656
46656
46656
93312
8192
8192
65536
8192
8192
32768
8192
8192
8192
262144
8192
65536
32768
8192
16384
16384
8192
8192
16384
8192
16384
65536
8192
8192
8192
16384
16384
32768
32768
16384
32768
8192
8192
8192
8192
32768
16384
8192
262144
1679616
1679616
1679616
1679616
5764801
11529602
5764801
16777216
16777216
16777216
16777216
16777216
4294967296
16777216
16777216
16777216
16777216
81000000
81000000
214358881
214358881
214358881
214358881
52488
52488
52488
23914845
23914845
96889010407
262144
131072
262144
262144
262144
6834375
39366
39366
39366
39366
39366
78732
78732
78732
78732
78732
78732
1000000
59969536
59969536
186624
186624
186624
62208
9525600
32768
13436928
32768
16384
559872
16384
559872
65536
16384
16384
13436928
16384
65536
16384
262144
16384
53084160
104976
1620000
1259712
4194304
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
59049
136048896
136048896
497664
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
262144
6103515625
314928
3200000
3200000
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
3125000
3125000
186624
186624
387420489
387420489
32768
65536
65536
65536
65536
32768
32768
32768
32768
32768
32768
32768
32768
21233664
1048576
32768
65536
65536
65536
65536
262144
32768
32768
131072
32768
32768
32768
32768
32768
32768
32768
32768
65536
32768
16384
262144
209952
209952
7812500
1953125
1953125
7812500
1953125
15126300
1953125
1953125
1953125
1953125
1953125
1953125
1953125
1953125
1953125
1953125
82944
82944
10077696
10077696
10077696
10077696
10077696
10077696
10077696
10077696
10077696
10077696
10077696
248832
248832
248832
248832
40353607
40353607
40353607
8589934592
387420489
387420489
729000000
387420489
786432
786432
279936
279936
5038848
33554432
294912
8398080
196608
33554432
33554432
786432
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
177147
6103515625
6103515625
1327104
131072
65536
262144
65536
262144
1048576
65536
65536
65536
1048576
65536
65536
65536
262144
65536
4194304
262144
65536
262144
262144
262144
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
65536
2125764
786432
786432
16777216
839808
839808
7812500
43046721
429981696
1220703125
1220703125
8589934592
43680
43680
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1048576
1594323
1594323
1594323
1171875
1171875
1594323
1594323
1594323
6635520
6635520
4782969
1594323
2176782336
1259712
1259712
1594323
1594323
629856
30000000
629856
30000000
75000000
75000000
4294967296
4294967296
746496
746496
746496
524288
262144
131072
16777216
262144
262144
4194304
131072
262144
262144
131072
65536
65536
16777216
524288
524288
262144
131072
16777216
262144
262144
15925248
14348907
14348907
14348907
14348907
839808
1679616
839808
839808
1679616
839808
1679616
15625000
268738560
944784
268738560
944784
331776
331776
589824
589824
29160000
29160000
29160000
9765625
9765625
9765625
9765625
29160000
9765625
29160000
9765625
29160000
9765625
9765625
9765625
9765625
9765625
4194304
4194304
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
531441
4194304
5904900
72900000
1259712
1259712
1259712
1492992
53144100
3779136
3779136
60466176
60466176
282475249
282475249
3486784401
7290000000
150994944
17006112
1492992
1492992
150994944
150994944
1048576
262144
262144
262144
262144
262144
1048576
262144
524288
262144
262144
262144
262144
262144
262144
268435456
268435456
3981312
4782969
4782969
4782969
4782969
4782969
4782969
3359232
1666598976
16777216
16777216
4194304
4194304
4194304
241864704
4194304
4194304
4194304
4194304
8388608
3359232
25509168
26542080
400000000
400000000
120932352
2985984
400000000
1048576
2097152
524288
2097152
1048576
1048576
1048576
1048576
524288
1048576
2097152
524288
2097152
524288
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
1594323
3359232
3359232
3359232
3359232
3359232
62500000
62500000
172944030
3779136
3779136
3779136
3779136
6000000
8388608
8388608
16777216
944784
944784
4251528
4251528
17915904
282429536481
282429536481
282429536481
282429536481
282429536481
282429536481
282429536481
282429536481
80621568
80621568
14348907
95670396518400
5038848
10077696
1875000
48828125
48828125
48828125
48828125
48828125
48828125
48828125
590490000
127401984
330225942528
268435456
268435456
1048576
1048576
1048576
1048576
1048576
1048576
274877906944
34012224
34012224
201326592
362797056
362797056
782757789696
679477248
20000000
1977326743
1977326743
1977326743
1977326743
72900000000
72900000000
100000000000
100000000000
285311670611
285311670611
285311670611
285311670611
16777216
16777216
16777216
16777216
16777216
16777216
16777216
16777216
16777216
373248000
16777216
16777216
16777216
16777216
16777216
16777216
16777216
33554432
33554432
33554432
33554432
1003290624000
1003290624000
134217728
603979776
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
4782969
195312500
195312500
195312500
195312500
195312500
195312500
195312500
214990848
688747536
688747536
34012224
34012224
967458816
11337408
1811939328
1210608210
1210608210
2097152
1099511627776
2097152
2097152
4194304
2097152
1099511627776
2097152
16777216
12754584
12754584
7077888
7077888
13996800
43046721
854296875
67108864
67108864
67108864
67108864
67108864
67108864
67108864
67108864
17006112
37748736
37748736
87071293440
10077696
10077696
429981696
60466176
60466176
254803968
254803968
387420489
22674816
136048896
244140625
244140625
244140625
244140625
244140625
8388608
8388608
4194304
4194304
8388608
8388608
4194304
4194304
4194304
8388608
8388608
339738624
339738624
153055008
25165824
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
14348907
6879707136
15818613944
15818613944
40633270272
40633270272
312500000
67108864
67108864
67108864
67108864
67108864
67108864
67108864
67108864
134217728
6150937500
429981696
679477248
679477248
13436928
100000000
100000000
2176782336
2176782336
2176782336
2176782336
2176782336
2176782336
2176782336
35429400000000
129140163
129140163
16777216
16777216
16777216
16777216
16777216
16777216
16777216
2972033482752
216000000000
216000000000
161243136
161243136
774840978
60466176
60466176
60466176
60466176
66795331387392
2147483648
2147483648
10616832
7620480
4294967296
4294967296
1073741824
33554432
1073741824
33554432
134217728
35184372088832
1.62841E+15
408146688
48372940800
2415919104
2415919104
205891132094649
205891132094649
205891132094649
205891132094649
205891132094649
205891132094649
205891132094649
171382426877952
387420489
387420489
387420489
387420489
387420489
387420489
1073741824
1073741824
536870912
1719926784
20624432955392
10616832000
10616832000
14495514624
68719476736
2066242608
2066242608
3486784401
3486784401
134217728
134217728
4294967296
134217728
134217728
4294967296
241864704
241864704
65229815808
137438953472
1.67962E+16
1162261467
1162261467
1162261467
134217728
1073741824
10319560704
115200000000
2147483648
2147483648
2147483648
9.66549E+15
10460353203
10460353203
10460353203
12884901888
12884901888
18345885696
2641807540224
268435456
268435456
268435456
268435456
268435456
268435456
2641807540224
16926659444736
16926659444736
762939453125
762939453125
6198727824
16926659444736
16529940864
16529940864
16529940864
549755813888
62500000000
62500000000
1073741824
17179869184
536870912
1073741824
17179869184
2147483648
132239526912
9172942848
640000000000
68719476736
68719476736
1073741824
1073741824
68719476736
68719476736
1073741824
1.48E+21
198359290368
198359290368
34359738368
387420489
387420489
387420489
387420489
47552535724032
10319560704
11609505792
11609505792
4398046511104
414720000000000
68719476736
68719476736
49589822592
49589822592
2560000000000
1.08536E+19
1.08536E+19
4294967296
13060694016
13060694016
13060694016
13060694016
281474976710656
281474976710656
88159684608
1.85302E+15
19073486328125
5.96046E+16
5.96046E+16
450868486864896
2541865828329
26121388032
1004193907488
2594592000
7.08E+23
7.08E+23
7.08E+23
7.08E+23
549755813888
549755813888
146767085568
146767085568
5.73309E+15
68719476736
743008370688
743008370688
5355700839936
68719476736
427972821516288
427972821516288
669462604992
85691213438976
68719476736
274877906944
17592186044416
1.46081E+17
3522410053632
3522410053632
880602513408
3522410053632
3522410053632
10030613004288
8916100448256
5.34E+36
1099511627776
5.34E+36
2.1937E+16
2.1937E+16
2541865828329
11888133931008
549755813888
70368744177664
4.70881E+17
385610460475392
35664401793024
1.57E+23
1.57E+23
70368744177664
1099511627776
1099511627776
70368744177664
3.91E+20
330225942528
330225942528
330225942528
1.31622E+17
4398046511104
70368744177664
70368744177664
3.28E+20
3.74391E+18
3.74391E+18
171382426877952
1.28E+30
1.28E+30
6.98E+24
3.5578E+17
14281868906496
3.14E+24
3.14E+24
2.43E+20
281474976710656
1.93E+25
7.92E+28
7.92E+28
7.92E+28
1.08208E+16
1.80144E+16
2.12E+45
2.12E+45
2.12E+45
1.13E+21
1.13E+21
8.30E+21
1.21577E+19
4.05256E+18
1.03E+31
2.16E+34
2.16E+34
2.65E+25
2.02E+36
2.02E+36
6.28E+57
1.93E+81
5.24E+163
3.95E+157

==> data/raw-side-improvement-by-reduction.txt <==
1
1
1
2
1
2
2
2
1
2
1
1
2
2
2
2
2
1
1
1
2
1
2
1
1
2
2
2
2
2
2
2
1
2
2
1
1
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
1
1
2
2
1
1
2
2
2
2
2
2
2
2
2
1
2
1
1
2
1
1
1
2
2
2
1
2
1
2
2
1
2
2
1
2
2
2
1
1
1
2
2
2
2
2
2
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
1
2
1
2
2
2
2
2
1
2
2
2
2
1
1
2
1
1
1
2
1
2
1
1
2
1
1
2
2
2
2
2
2
2
2
2
2
2
1
1
2
1
2
1
2
2
1
2
2
1
2
2
2
2
2
1
2
2
1
2
2
2
2
2
2
1
2
2
1
1
1
2
2
2
2
2
2
1
2
2
1
1
2
2
2
1
2
2
2
2
2
2
2
2
1
2
2
1
2
2
2
2
2
2
2
2
2
1
1
2
1
2
2
2
2
1
4.5
2
2
2
2
2
4.5
2
2
2
2
6
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
1
2
2
2
2
2
1
1
1
2
1
3
1
1
2
2
2
1
2
2
2
1
2
2
2
1
2
2
2
2
1
1
2
2
1
2
2
2
2
2
2
1
2
1
2
2
1
2
2
2
2
2
2
2
2
2
1
2
2
2
2
1
2
2
2
2
1
2
2
1
1
1
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
1
1
2
2
1
1
2
2
2
2
2
2
2
2
2
1
2
1
1
2
1
1
1
2
2
2
1
2
1
2
1
2
1
2
1
2
2
1
2
2
1
2
2
2
1
1
1
2
2
2
2
2
2
1
1
2
2
1
2
2
1
2
2
2
2
2
2
2
2
1
1
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
1
2
1
2
2
2
2
2
2
2
1
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
4.5
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
4
2
2
1
2
1
32
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
2
2
2
2
1
1
2
2
2
2
2
2
2
2
2
1
2
2
2
2
1
2
2
2
1
2
1
2
1
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
2
2
2
2
2
2
2
2
1
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
1
1
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
2
2
2
2
2
2
2
2
1
2
2
2
2
1
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
1
1
2
1
2
1
2
2
2
1
2
2
2
2
2
2
1
2
2
2
2
2
2
2
1
1
2
2
2
2
1
1
2
1
2
1
1
2
1
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
1
2
2
1
2
2
2
2
1
2
1
2
2
2
2
2
1
1
1
1
2
1
2
1
2
2
2
2
2
2
2
2
2
2
1
2
2
1
2
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
1
2
1
2
2
2
2
1
2
2
1
1
2
2
1
2
1
2
2
1
2
1
2
2
2
2
2
2
2
1
2
1
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
1
1
2
2
2
2
2
2
1
2
1
2
2
2
1
1
2
1
2
2
1
2
1
2
2
2
1
2
1
1
1
1
1
1
1
2
2
2
2
2
1
2
2
2
2
2
1
2
1
2
1
2
2
1
2
1
1
2
2
2
2
2
2
2
1
2
2
2
1
1
1
1
2
2
1
2
1
1
2
2
2
2
2
1
2
1
1
1
2
1
2
2
2
1
2
2
2
2
2
1
2
2
2
2
1
2
2
2
1
2
2
2
1
2
2
2
2
2
2
1
1
2
2
2
2
2
2
2
2
2
2
2
2
1
2
1
1
2
1
2
1
2
2
2
2
1
1
2
1
1
1
2
2
1
2
2
2
2
2
2
1
1
1
2
2
2
2
2
2
2
2
1
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
1
2
2
1
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
2
2
2
2
2
2
2
1
2
2
1
2
2
1
1
2
2
2
1
1
2
2
2
2
2
2
2
2
2
1
2
1
2
2
2
2
2
2
2
2
2
1
1
2
1
2
2
1
2
2
2
2
1
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
1
2
1
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
4.5
2
2
2
2
2
2
2
2
1
2
2
2
1
2
2
2
1
2
2
2
2
2
1
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
3
3
3
3
3
3
1
3
3
1
1
1
1
3
3
3
1
3
1
3
3
3
3
1
1
3
3
3
1
3
1
1
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
1
2
2
1
2
2
2
4.5
2
1
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
4
2
2
4
2
2
2
2
2
2
2
1
8
2
4
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
4
2
2
2
2
2
2
2
2
4
2
2
2
4
2
2
2
4
2
2
4
2
4
4
4
2
2
4
2
2
2
2
2
2
2
1
1
1
1
4
2
2
4
1
2
2
2
2
4
1
4
4
2
2
2
4
2
4
2
4
2
1
2
2
2
1
2
2
1
2
2
2
2
2
2
2
2
1
4.5
2
2
1
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
4
2
1
2
2
2
256
2
2
2
2
2
4
2
2
2
1
2
2
4
2
2
2
2
2
2
4
2
4
2
1
2
4
4
2
2
2
4
2
4
1
4
1
2
4
4
2
2
2
2
2
2
2
8
2
1
1
2
2
2
2
6
4
2
2
4
2
2
2
2
16
2
2
2
2
2
2
1
2
2
4
4
2
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
1
1
8
2
4
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
2
1
4
2
2
2
1
1
4
4
2
2
2
2
2
1
2
2
4
2
2
2
4
2
2
2
4
2
2
2
4
2
2
2
2
4
2
2
2
4
2
2
20.25
2
2
2
2
2
16
2
2
2
2
2
2
4
2
2
1
2
2
2
4
2
2
2
2
2
2
2
4
2
2
2
2
4
2
2
2
4
4
1
2
2
4
2
2
2
2
2
4
4
4
4
1
1
4
4
4
4
4
4
1
4
4
1
4
1
4
4
1
1
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
4
1
4
4
4
1
4
4
4
1
4
4
1
4
1
1
4
2
4
4
4
2
4
4
4
4
4
2
4
2
2
4
4
4
4
4
4
4
2
2
4
4
2
4
2
4
4
2
2
2
2
2
4
2
2
2
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
2
4
4
2
2
20.25
4
2
2
2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
12.8
5.4
5
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
21.6
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
12.8
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
16.66666667
6
2
10.66666667
1
10.66666667
1
1
10.66666667
10.66666667
10.66666667
10.66666667
10.66666667
6
16.66666667
6
2
10.66666667
10.66666667
1
10.66666667
10.66666667
10.66666667
10.66666667
10.66666667
1
1
1.714285714
4
2
2
2
2
2
2
2
2
8
1
2
4
2
2
2
2
1
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
1
4
2
8
2
2
2
2
2
2
2
4
2
2
2
2
2
2
2
1
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4.5
2
2
2
2
27
1
9
2
8
2
4
2
2
8
2
2
1
2
2
8
8
2
8
2
2
2
2
2
2
4
2
2
4
2
2
2
8
2
2
2
2
2
2
2
2
8
1
2
2
2
4
2
2
2
2
2
2
1
2
2
1
2
2
2
2
8
2
2
4
2
2
2
2
2
1
4
2
2
2
2
2
2
2
4
2
2
4
2
2
2
2
2
2
2
2
6.75
2
2
2
2
12
4
8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
1
2
2
2
4
2
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
8
8
2
2
4
2
2
4
2
8
2
2
8
2
2
8
2
2
2
2
2
2
2
2
1
4
2
8
2
2
2
2
2
2
2
4
2
2
2
2
2
2
2
1
2
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
2
2
2
6.75
2
2
2
6.75
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
4
2
2
2
2
2
1
2
2
8
8
8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
8
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
8
2
2
8
2
2
2
2
2
2
8
2
4.5
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
38.11111111
1
1
1
1
49.77777778
38.11111111
1
3
9
10.8
5.4
10.8
10.8
10.8
5.4
5.4
10.8
10.8
10.8
10.8
1
10.8
1
10.8
2.181818182
21.33333333
2
2
3
2
1
21.33333333
2
2
3
2
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
10.28571429
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
13.71428571
5.785714286
5.785714286
13.71428571
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
3.857142857
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
10.28571429
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
5.785714286
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
7.2
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
16.2
17.06666667
17.06666667
17.06666667
7.2
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
7.2
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
17.06666667
2
2
2
2
6.75
2
2
2
2
6.75
2
2
2
2
4
2
2
2
2
2
2
2
4
4
2
2
2
16
2
2
2
2
2
2
4
2
2
2
2
1
2
2
16
2
2
2
4
2
2
2
2
2
2
2
4
4
16
2
2
2
2
2
2
2
2
2
4
4
2
2
2
2
4
1
2
2
16
1
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
6.75
2
2
2
2
2
2
39.0625
4
2
2
2
39.0625
6.75
2
2
2
2
2
2
2
4
2
4
2
2
2
8
2
2
2
2
2
2
0.5
4
2
2
2
2
2
2
1
2
8
2
2
2
2
2
4
8
2
2
2
4
2
2
2
2
16
4
2
2
2
2
2
2
2
4
2
2
324
2
2
2
2
2
16
16
2
2
1
2
16
2
2
2
1
1
2
2
4
2
2
2
2
2
4
2
2
2
2
1
2
2
16
2
2
2
4
2
2
2
2
2
2
2
2
4
4
16
2
2
2
2
2
2
2
2
4
4
2
2
2
2
10.125
2
2
4.5
2
1
2
2
2
2
2
2
2
8
8
2
4
1
2
2
2
2
2
2
2
4
4
16
4
4
2
2
4
2
2
2
2
2
2
2
2
2
4
16
16
16
16
4
16
16
16
16
4
4
16
2
16
2
2
1
2
2
4
2
2
4
4
2
4
2
8.470588235
63.52941176
76.23529412
8.470588235
133.3888889
133.3888889
215.5789474
215.5789474
215.5789474
1
21.6
3.6
10.8
21.6
19.2
10.8
21.6
3.6
10.8
10.8
10.8
21.6
19.2
10.8
10.8
10.8
1
21.6
21.6
1
1
2.571428571
1142.857143
1
1
4
10.66666667
10.66666667
10.66666667
4
4
10.66666667
10.66666667
10.66666667
2
29.16
29.16
29.16
29.16
29.16
29.16
29.16
29.16
29.16
29.16
29.16
1
27
11.57142857
11.57142857
11.57142857
11.57142857
5.785714286
11.57142857
11.57142857
11.57142857
1
1
11.57142857
11.57142857
5.785714286
11.57142857
11.57142857
11.57142857
53.33333333
3
10.8
34.13333333
34.13333333
17.06666667
32.4
17.06666667
3
10.8
34.13333333
34.13333333
17.06666667
32.4
32.4
135
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
2
2
4
2
2
2
4
2
2
2
2
2
2
2
2
2
4
2
4
2
2
2
2
2
5184
2
2
2
2
2
2
48
2
4
2
2
2
2
2
2
2
2
4
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
8
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
2
2
2
2
2
2
2
2
2
2
2
2
18
2
2
10.125
2
2
2
2
2
2
2
2
4
2
2
2
2
2
2
2
4
2
2
2
4
2
2
2
2
2
2
2
2
2
4
2
4
2
2
2
2
2
5184
2
2
2
4
2
2
2
2
2
2
4
2
2
4
2
2
2
2
4
2
16
2
32
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
8
2
32
2
2
2
2
1
2
40.5
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.181818182
2.181818182
113.7777778
32
10.8
10.8
10.8
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
52.68292683
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
17.7804878
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
14.04878049
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
14.04878049
52.68292683
5.926829268
5.926829268
1.975609756
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
18.73170732
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
5.926829268
7
17.35714286
5.785714286
5.785714286
7
1
6
6.612244898
58.32
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
20.07843137
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
197.8846154
197.8846154
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
60.09615385
300.4807692
60.09615385
11.57142857
11.57142857
11.57142857
11.57142857
11.57142857
16.2
68.26666667
5.142857143
4
2
64
4
4
2
2
2
4
22.78125
45.5625
45.5625
2
2
2
2
64
4
2
8
2
2
2
8
2
2
2
2
4
2
2
2
2
2
2
4
2
2
4
2
39.0625
4
2
2
2
2
15.1875
15.1875
2
2
2
2
8
2
2
64
8
4
2
2
2
2
2
2
2
2
2
2
22.78125
2
2
2
4
4
2
4
2
2
4
2
2
2
2
2
2
2
2
4
8
2
2
4
2
22.78125
2
2
2
2
2
45.5625
45.5625
2
2
2
2
2
2
64
4
2
8
2
2
2
8
2
2
2
2
2
4
2
2
2
64
2
2
1296
2
2
2
2
4
64
64
2
64
4
2
2
2
64
64
64
64
64
64
64
64
64
64
8
2
2
2
8
2
2
2
2
4
2
2
4
2
4
2
4
2
4
2
2
2
2
2
64
2
2
2
2
2
2
16
2
2
2
2
2
2.417910448
2.086956522
2.086956522
2.086956522
31.24285714
31.24285714
93.72857143
92.16
92.16
92.16
92.16
43.2
10.8
10.8
43.2
10.8
10.8
80
10.8
5.926829268
11.85365854
5.926829268
5.926829268
5.926829268
11.85365854
100.5517241
100.5517241
88
88
88
2.347826087
2.347826087
416.6666667
96
6
416.6666667
116.64
116.64
4423.68
116.64
1250
20.07843137
60.09615385
104
609.5238095
609.5238095
0.6037735849
0.6037735849
27.50943396
7.714285714
11.57142857
11.57142857
11.57142857
7.714285714
11.57142857
11.57142857
11.57142857
11.57142857
112
116
120
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
3.983606557
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
25.18032787
5.975409836
191.2131148
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.975409836
5.926829268
5.926829268
5.785714286
5.785714286
2
2
2
2
2
2
2
2
2
2
2
4
2
8
2
2
2
2
2
2
2
2
8
2
2
2
2
2
2
2
2
2
2
2
8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
187.5
2
2
2
2
4
2
8
2
2
2
8
2
2
2
4
2
2
4
2
64
2
128
128
2
2
2
2
128
2
2
2
4
2
2
4
2
2
128
2
2
2
2
2
2
4
2
2
2
31.24285714
31.24285714
140
227.5555556
227.5555556
227.5555556
227.5555556
227.5555556
227.5555556
2.204081633
4.180645161
11.00636943
11.00636943
10.8
10.8
10.8
5.926829268
23.70731707
1
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
53.47593583
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
21.90374332
1.347368421
10.17801047
33.4744898
33.4744898
33.4744898
192.4752475
77.35148515
77.35148515
192.4752475
77.35148515
77.35148515
77.35148515
77.35148515
77.35148515
77.35148515
77.35148515
229.8325123
229.8325123
229.8325123
229.8325123
229.8325123
229.8325123
20.07843137
20.07843137
576.7107843
32.00487805
2579.81068
2579.81068
4830.917874
4830.917874
2.066985646
78766.2723
8
42.01680672
42.01680672
34.13333333
34.13333333
34.13333333
34.13333333
34.13333333
11.95081967
11.95081967
3.983606557
11.95081967
11.95081967
5.975409836
314.928
12757.5
2
8
2
2
4
4
4
8
12757.5
4
2
2
2
2
2
1
2
2
4
4
2
4
2
2
2
16
8
4
2
1
2
2
2
2
2
2
2
4
2
2
2
4
4
1
2
2
2
4
2
2
16
2
384
2
16
2
16
2
16
2
2
4
16
2
4
4
8
51.2578125
51.2578125
2
4
2
2
2
2
2
1
2
2
2
2
4
4
2
16
4
2
2
2
2
4
2
4
2
2
2
32
2
256
256
2
256
1
1
9
2
2
2
2
2
2
2
2
4
4
2
2
2
2
2
2
2
2
2
2
60.09615385
60.09615385
60.09615385
60.09615385
8.760456274
10.23157895
188956.8
126.4390244
11.85365854
11.85365854
11.85365854
126.4390244
11.85365854
11.85365854
23.70731707
1134
1134
728.1777778
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
5.991780822
43.80748663
98.56684492
43.80748663
98.56684492
1
2.032941176
2.032941176
2.032941176
582.5422222
2.136263736
2.136263736
180.7058824
11.95081967
11.95081967
5.975409836
2
2
2
2
2
2
4
2
2
2
2
8
8
2
2
8
16
16
16
2
76.88671875
2
512
2
2
2
2
2
2
2
2
2
2
2
4
2
2
2
4
2
2
2
2
2
2
2
2
0.125
2
2
2
2
2
2
2
2
2
2
2
2
2
512
2
4
4
2
2
2
2
8
8
2
4
4
2
2
4
8
2
2
2
8
2
4.197696737
4.197696737
34.29094077
34.29094077
32.26721311
32.26721311
32.26721311
32.26721311
32.26721311
32.26721311
32.26721311
850.3056
850.3056
850.3056
6.909952607
186.978602
186.978602
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
5.728671329
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
22.91468531
12.88951049
22.91468531
22.91468531
22.91468531
41.66666667
41.66666667
11.98356164
11.98356164
11.98356164
11.98356164
11.98356164
35.85245902
35.85245902
21.90374332
43.80748663
342.6718954
1025.641026
1025.641026
1025.641026
1025.641026
8.267942584
8.267942584
91.37426901
91.37426901
91.37426901
91.37426901
91.37426901
91.37426901
91.37426901
91.37426901
319.5616438
319.5616438
319.5616438
319.5616438
25477.67918
7.68
34.0063762
34.0063762
11.95081967
11.95081967
1241.095567
1241.095567
1241.095567
2
4
1024
4
2
8
2
2
4
2
2
2
4
2
2
4
64
4
4
2
2
2
2
2
4
1024
4
2
8
2
4
2
4
2
2
2
4
5.99725777
5.99725777
44.92870201
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
33.69652651
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
14.21572212
5.99725777
44.92870201
5.99725777
44.92870201
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
17.99177331
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
5.99725777
6.111405836
154.3092334
11623.64014
11623.64014
1378.995074
1378.995074
64.53442623
6
6
148.4954683
76.12334802
45.82937063
45.82937063
23.96712329
23.96712329
23.96712329
3.859695566
6
66.94897959
66.94897959
35.12730518
34.57201405
34.57201405
92.08421053
92.08421053
688294879
32.35561644
7.190136986
32.35561644
7.190136986
101.9803279
101.9803279
101.9803279
4.131774708
68.26666667
11.95081967
11.95081967
8
4
2
4
2
2
2
2
4
2
8
2
2
8
2
2
4
2
2
2
2
2
2
4
2
2
2
4
2
2
2
2
2
2
2
4
2
3072
2
4
2
2
4
2
2
2
2
2
2
8192
8
2
2
2
2
4
2
2.122270742
209.7902098
22.91468531
209.7902098
22.91468531
22.91468531
11.99451554
11.99451554
11.99451554
11.99451554
5.99725777
5.99725777
3.998171846
11.99451554
11.99451554
11.99451554
11.99451554
11.99451554
403.1434064
403.1434064
150.1249039
150.1249039
150.1249039
150.1249039
150.1249039
150.1249039
129770.2918
126.7288006
23.70731707
11.85365854
11.85365854
270
270
3611.547707
23.44758497
23.44758497
23.44758497
23.44758497
35.17137746
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
71.55635063
23.44758497
23.44758497
35.17137746
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.44758497
23.96712329
23.96712329
11.98356164
11.98356164
571.2979592
43.80748663
12
76.92307692
4591.65024
5.999085645
5.999085645
5.999085645
17.99725693
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
25.28009753
5.999085645
5.999085645
5.999085645
17.99725693
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
17.99177331
17.99177331
46950.12019
182.748538
1481.142857
1481.142857
303.3550065
101.5929779
101.5929779
101.5929779
303.3550065
101.5929779
101.5929779
101.5929779
101.5929779
101.5929779
101.5929779
101.5929779
101.5929779
11.95081967
11.95081967
11.95081967
11.95081967
23.90163934
2
2
16
2
2
8
2
2
2
64
2
16
8
2
4
4
2
2
4
2
4
16
2
2
2
4
4
8
8
4
8
2
2
2
2
8
4
2
64
408.5662856
408.5662856
408.5662856
408.5662856
1392.800435
2785.60087
1392.800435
4052.467633
4052.467633
4052.467633
4052.467633
4052.467633
1037431.714
4052.467633
4052.467633
4052.467633
4052.467633
19560.49263
19560.49263
51740.01472
51740.01472
51740.01472
51740.01472
11.99451554
11.99451554
11.99451554
5441.375427
5441.375427
19091430.62
46.89516995
23.44758497
46.89516995
45.82937063
43.80748663
1068.538931
5.999085645
5.999085645
5.999085645
5.999085645
5.999085645
11.99817129
11.99817129
11.99817129
11.99817129
11.99817129
11.99817129
146.1988304
7744
7744
23.90163934
23.90163934
23.90163934
7.815075377
1168.06867
4
1640.25
4
2
68.34375
2
68.34375
8
2
2
1640.25
2
8
2
32
2
6348.261182
11.99451554
180
137.1637631
439.792807
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999695184
5.999085645
13604.8896
13604.8896
47.41463415
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.72129219
23.44758497
23.44758497
23.44758497
521668.0021
23.99634258
240.3846154
240.3846154
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.70552271
35.51226194
34.69841995
203.1859558
203.1859558
11.95081967
11.95081967
24794.9113
24794.9113
2
4
4
4
4
2
2
2
2
2
2
2
2
1296
64
2
4
4
4
4
16
2
2
8
2
2
2
2
2
2
2
2
4
2
1
16
11.99451554
11.99451554
433.9795578
108.4948895
108.4948895
433.9795578
108.4948895
840.2566382
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
108.4948895
4.023282887
4.023282887
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
488.0712902
11.85365854
11.85365854
11.85365854
11.85365854
1911.587257
1911.587257
1911.587257
406220.3061
18320.35225
18320.35225
34472.97489
18320.35225
35.58193829
35.58193829
11.98356164
11.98356164
215.7041096
1401.839572
12
338.5230571
7.391278195
1165.084444
1165.084444
27.08845412
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
5.999898391
199252.9259
199252.9259
43.2
4.104851085
2
8
2
8
32
2
2
2
32
2
2
2
8
2
128
8
2
8
8
8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
64.37612428
23.44758497
23.44758497
479.7739712
23.98903108
23.98903108
216.9897789
1120.541467
11192.77634
29137.20313
29137.20313
203110.153
1
1
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.8600132
23.72129219
35.80334606
35.80334606
35.80334606
26.28170625
26.28170625
35.54472288
35.54472288
35.54472288
144.5426623
144.5426623
104.1269865
34.70899552
46656
26.23088456
26.23088456
32.39835399
32.39835399
11.99817129
571.4721122
11.99817129
571.4721122
1219.115735
1219.115735
69162.11427
69162.11427
11.95081967
11.95081967
11.95081967
8
4
2
256
4
4
64
2
4
4
2
1
1
256
8
8
4
2
256
4
4
233.4258912
208.1935404
208.1935404
208.1935404
208.1935404
11.99451554
23.98903108
11.99451554
11.99451554
23.98903108
11.99451554
23.98903108
216.9897789
3413.159927
11.99939037
3413.159927
11.99939037
4.023282887
4.023282887
6.872563299
6.872563299
337.2189842
337.2189842
337.2189842
112.9339555
112.9339555
112.9339555
112.9339555
337.2189842
112.9339555
337.2189842
112.9339555
337.2189842
112.9339555
112.9339555
112.9339555
112.9339555
112.9339555
47.7200264
47.7200264
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
5.99996613
45.82937063
59.99695184
718.1982976
12.13326527
11.99817129
11.99817129
13.8219523
490.8841514
34.71428571
34.71428571
553.2180166
553.2180166
2452.48916
2452.48916
30065.22497
62824.78865
1278.75122
142.8220908
11.95081967
11.95081967
1165.084444
1165.084444
8
2
2
2
2
2
8
2
4
2
2
2
2
2
2
2048
2048
29.93265117
35.90143742
35.90143742
35.90143742
35.90143742
35.90143742
35.90143742
23.98903108
10319.24272
102.4
102.4
23.92984738
23.92984738
23.92984738
1379.915584
23.92984738
23.92984738
23.92984738
23.92984738
47.7200264
18.92141312
143.2133842
148.671805
2039.827635
2039.827635
553.2180166
12.2688142
1625.487646
4
8
2
8
4
4
4
4
2
4
8
2
8
2
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
5.99998871
11.99451554
11.99451554
11.99451554
11.99451554
11.99451554
216.9897789
214.8947875
585.8398683
11.99939037
11.99939037
11.99939037
11.99939037
18.72203396
23.92984738
23.92984738
47.7200264
2.67608562
2.67608562
11.99993226
11.99993226
47.93424658
723019.6134
723019.6134
723019.6134
723019.6134
723019.6134
723019.6134
723019.6134
723019.6134
201.9022013
201.9022013
34.71369783
228990494.1
11.99817129
23.99634258
4.443075319
115.7050864
115.7050864
115.7050864
115.7050864
115.7050864
115.7050864
115.7050864
1350.469299
277.9396658
644972.544
513.5898826
513.5898826
2
2
2
2
2
2
524288
63.99891617
63.99891617
365.6972797
603.1618974
603.1618974
1260479.533
1060.622577
30.75026022
2971.283456
2971.283456
2971.283456
2971.283456
107440.6718
107440.6718
147368.9485
147368.9485
420460.1892
420460.1892
420460.1892
420460.1892
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
533.1543049
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
23.96488376
47.85969477
47.85969477
47.44258438
46.89516995
1314558.314
1314558.314
171.1725017
765.4305006
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
5.999996237
242.2411516
242.2411516
242.2411516
242.2411516
242.2411516
242.2411516
242.2411516
262.7247896
839.6001794
839.6001794
40.65627196
40.65627196
1106.436033
11.99979678
1892.483422
1225.365284
1225.365284
2
1048576
2
2
4
2
1048576
2
16
11.99997742
11.99997742
6.41566324
6.41566324
12.17452872
35.96710076
608.7228566
47.7200264
47.44258438
47.44258438
47.44258438
47.44258438
47.44258438
47.44258438
47.44258438
11.99993226
24
24
54613.29908
5.999085645
5.999085645
254.9508197
33.61472982
33.61472982
141.4142246
141.4142246
213.3551316
11.99979678
69.39683991
117.4049339
117.4049339
117.4049339
117.4049339
117.4049339
4
4
2
2
4
4
2
2
2
4
4
161.3990879
161.3990879
71.80287484
11.67818004
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
5.999998746
2592
5942.566912
5942.566912
15178.70441
15178.70441
112.9339555
23.98243188
23.98243188
23.98243188
23.98243188
23.98243188
23.98243188
23.98243188
23.98243188
47.85969477
2191.980179
140.6212112
215.3686264
215.3686264
4.079272558
29.44028715
29.44028715
639.6418165
639.6418165
639.6418165
639.6418165
639.6418165
639.6418165
639.6418165
9940909.091
35.85185186
35.85185186
4
4
4
4
4
4
4
671190.9401
48214.28571
48214.28571
35.5314175
35.5314175
161.9753124
11.99939037
11.99939037
11.99939037
11.99939037
13094412.49
366.634965
366.634965
1.446428571
1
549.7892411
549.7892411
128
4
128
4
16
4194304
191811312.9
47.99990968
5532.180166
274.9762238
274.9762238
21083251.93
21083251.93
21083251.93
21083251.93
21083251.93
21083251.93
21083251.93
17138242.69
35.98902857
35.98902857
35.85225663
35.85225663
35.85225663
35.85225663
95.92972753
95.92972753
47.92976752
142.2627039
1691572.461
864.3055455
864.3055455
1164.126316
5110.097467
138.8568816
138.8568816
212.4590213
212.4590213
8
8
256
8
8
256
11.99939037
11.99939037
3112.076126
4385.053842
533935546.9
35.98293724
35.95048199
35.95048199
4
32
262.8048642
2586.411283
47.96486377
47.96486377
47.96486377
212977576.2
0.001221103482
0.001221103482
215.1135442
213.0411008
213.0411008
217.4406277
217.4406277
285.927939
39366
4
4
4
4
4
4
39366
199409.4741
199409.4741
8949.960275
8949.960275
71.97805714
176787.2588
143.7370164
143.7370164
143.7370164
4200.662425
469.6197358
469.6197358
8
128
4
8
128
16
841.9004539
47.93424658
2648.028518
256
256
4
4
256
256
4
5263033857211
701.5744211
701.5744211
95.92972753
1
1
1
1
111974.4
23.99634258
23.99959356
23.99959356
8770.107684
783660.6749
128
128
64.77038391
64.77038391
2678.939357
10196409400
10196409400
4
11.99997742
11.99997742
11.99997742
11.99997742
230183.0635
230183.0635
71.93420151
1255613.179
12252.75702
35799307.54
35799307.54
254402.0297
1281.879589
11.99997742
429.8363353
1
263729814853057
263729814853057
263729814853057
263729814853057
191.4387791
191.4387791
47.93424658
47.93424658
1834232.64
16
143.5766528
143.5766528
860.4541768
8
49151.90751
49151.90751
71.96695782
7237.575062
4.094976256
16
765.7551162
5761161.345
95.95612431
95.95612431
23.98903108
95.95612431
95.95612431
191.9998796
143.7884909
7.7735E+25
16
7.7735E+25
312190.8066
312190.8066
35.99986452
143.8921545
6.565445669
573.476011
2618674.879
1703.809511
143.893779
629542529205
629542529205
256
4
4
256
1198363555
1
1
1
363804.2745
8
68.26666667
68.26666667
307156097
3319363.98
3319363.98
143.9902459
9.08878E+17
9.08878E+17
0.6231545519
3327916660111
107900.2363
2.492618208
369223382501
369223382501
20089810.87
8
188063123021
610638911296694
610638911296694
610638911296694
47.99268516
64
4.12398E+30
4.12398E+30
4.12398E+30
640291.0783
640291.0783
1507840.383
1295.736659
215.9987807
99771729911608
1.77489E+17
1.77489E+17
110272.4085
7.32765E+15
7.32765E+15
8.92243E+28
9.49676E+37
6.59764E+109
2.67361E+78
